Self-Supervised Noise Adaptive MRI Denoising via Repetition to Repetition (Rep2Rep) Learning

Purpose: This work proposes a novel self-supervised noise-adaptive image denoising framework, called Repetition to Repetition (Rep2Rep) learning, for low-field (<1T) MRI applications. Methods: Rep2Rep learning extends the Noise2Noise framework by training a neural network on two repeated MRI acquisitions, using one repetition as input and another as target, without requiring ground-truth data. It incorporates noise-adaptive training, enabling denoising generalization across varying noise levels and flexible inference with any number of repetitions. Performance was evaluated on both synthetic noisy brain MRI and 0.55T prostate MRI data, and compared against supervised learning and Monte Carlo Stein's Unbiased Risk Estimator (MC-SURE). Results: Rep2Rep learning outperforms MC-SURE on both synthetic and 0.55T MRI datasets. On synthetic brain data, it achieved denoising quality comparable to supervised learning and surpassed MC-SURE, particularly in preserving structural details and reducing residual noise. On the 0.55T prostate MRI dataset, a reader study showed radiologists preferred Rep2Rep-denoised 2-average images over 8-average noisy images. Rep2Rep demonstrated robustness to noise-level discrepancies between training and inference, supporting its practical implementation. Conclusion: Rep2Rep learning offers an effective self-supervised denoising for low-field MRI by leveraging routinely acquired multi-repetition data. Its noise-adaptivity enables generalization to different SNR regimes without clean reference images. This makes Rep2Rep learning a promising tool for improving image quality and scan efficiency in low-field MRI.

==> README.txt <==
% README.txt for MRM.cls
% Version 2.4 released 13 October 2023
%
% This software may only be used to prepare an article for publication in
% Wiley NJD journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.txt   this file
%   MRM.cls  the LaTeX2e class file
%   NJDnatbib.sty --> NJD natbib reference package.
%   MRM-Doc.pdf   authors' instructions in PDF format
%
%
% Simply place MRM.cls, NJDnatbib.sty, MRM-AMA.bst and MRM-AMA.tex in your system's usual directories
% and typeset using your LaTeX2e command.
%
%
%
% *** IMPORTANT NOTES ***
% The compiler on the ScholarOne (Manuscript Central) web site is not always reliable. Please feel
% welcome to compile the PDF file on your own system and upload this during the submission process,
% along with a zip file containing the files needed to compile your LaTeX PDF.
%
% Please ensure that you provide your figure files as .tiff or .eps files in addition
% 
% If you need to use special (extended UTF-8) characters, please use the appropriate LaTeX command 
% such as \'{e} for "acute e" and $^\circ$ for the "degree" symbol.


